Alternating Directions Implicit Integration in a General Linear Method Framework

Alternating Directions Implicit (ADI) integration is an operator splitting approach to solve parabolic and elliptic partial differential equations in multiple dimensions based on solving sequentially a set of related one-dimensional equations. Classical ADI methods have order at most two, due to the splitting errors. Moreover, when the time discretization of stiff one-dimensional problems is based on Runge-Kutta schemes, additional order reduction may occur. This work proposes a new ADI approach based on the partitioned General Linear Methods framework. This approach allows the construction of high order ADI methods. Due to their high stage order, the proposed methods can alleviate the order reduction phenomenon seen with other schemes. Numerical experiments are shown to provide further insight into the accuracy, stability, and applicability of these new methods.

==> Data_v1/2D/ADI_DIMSIM2_2D_S_result.txt <==
400	0.0059803	0.11394	0.87494
634	0.0021333	0.046962	0.52307
1005	0.0007392	0.018699	0.26372
1593	0.00025231	0.0072918	0.11711
2524	8.6981e-05	0.0027946	0.048723
4000	3.097e-05	0.0010488	0.01967


==> Data_v1/2D/ADI_DIMSIM3_2D_S_result.txt <==
400	4.9413e-05	0.0096461	0.20874
634	7.6466e-06	0.0019204	0.10435
1005	1.1646e-06	0.00033245	0.037989
1593	1.7537e-07	5.4128e-05	0.0098647
2524	2.5755e-08	8.5768e-06	0.0019761
4000	3.4811e-09	1.3361e-06	0.00034466


==> Data_v1/2D/ADI_DIMSIM4_2D_S_result.txt <==
400	2.5523e-06	0.00056132	0.034368
504	8.3308e-07	0.000185	0.02076
634	2.734e-07	5.968e-05	0.011245
799	8.6824e-08	1.8873e-05	0.0053602
1005	2.7029e-08	5.6551e-06	0.0023348
1265	7.8954e-09	1.6485e-06	0.00078386


==> Data_v1/2D/ADI_RK4_2D_S_result.txt <==
400	1.0813e-07	1.454e-07	1.5585e-07
504	6.1385e-08	8.599e-08	9.3036e-08
634	3.4707e-08	5.0895e-08	5.5644e-08
799	1.9366e-08	2.9911e-08	3.3092e-08
1005	1.076e-08	1.7606e-08	1.9739e-08
1265	5.9088e-09	1.0316e-08	1.1741e-08


==> Data_v1/2D/ADI_RK4_2D_result.txt <==
16	0.00021867	0.00051461	0.00085271	0.0011472
32	3.1996e-05	9.839e-05	0.00019418	0.00027871
64	3.6693e-06	1.6175e-05	4.0643e-05	6.5639e-05
128	3.391e-07	2.2995e-06	7.5617e-06	1.4898e-05
256	2.6683e-08	2.6236e-07	1.1926e-06	3.0533e-06
512	1.893e-09	2.431e-08	1.5721e-07	5.4372e-07
1024	1.2648e-10	1.9189e-09	1.7803e-08	8.2235e-08


==> Data_v1/2D_3Partitions/ADI_DIMSIM2_2D_3Part.txt <==
400	0.0059807	0.11394	0.87494
634	0.0021334	0.046962	0.52307
1005	0.00073924	0.018699	0.26372
1593	0.00025233	0.0072918	0.11711
2524	8.6987e-05	0.0027946	0.048723
4000	3.0972e-05	0.0010488	0.01967


==> Data_v1/2D_3Partitions/ADI_DIMSIM3_2D_3Part.txt <==
400	4.9414e-05	0.0096461	0.20874
634	7.6468e-06	0.0019204	0.10435
1005	1.1646e-06	0.00033245	0.037989
1593	1.7537e-07	5.4128e-05	0.0098647
2524	2.5756e-08	8.5768e-06	0.0019761
4000	3.481e-09	1.336e-06	0.00034466


==> Data_v1/2D_3Partitions/ADI_DIMSIM3_2Dv2_3Part.txt <==
16	0.00056879	0.010834	0.072626	0.20912
32	3.4255e-05	0.00085136	0.014045	0.083721
64	2.3981e-06	4.4849e-05	0.0012144	0.016486
128	2.2212e-07	2.4544e-06	6.1609e-05	0.0016001
256	2.5075e-08	1.6678e-07	2.9064e-06	9.0253e-05
512	3.0625e-09	1.5065e-08	1.563e-07	3.9956e-06


==> Data_v1/2D_3Partitions/ADI_DIMSIM4_2D_3Part.txt <==
400	1.0407e-06	0.0012129	0.049548
504	2.8456e-07	0.00039711	0.034496
634	7.9271e-08	0.00012219	0.021499
799	2.202e-08	3.5697e-05	0.011534
1005	6.1922e-09	1.0078e-05	0.0052791
1265	1.9018e-09	2.864e-06	0.0021101


==> Data_v1/3D/ADI_DIMSIM2_3D_S_result.txt <==
100	7.1284e-05	0.0013578	0.12036
178	2.2632e-05	0.00043657	0.069851
317	7.159e-06	0.00013883	0.028984
563	2.2736e-06	4.4167e-05	0.010047
1000	7.2138e-07	1.4018e-05	0.0032956


==> Data_v1/3D/ADI_DIMSIM2_3D_result.txt <==
16	0.244	0.83927	1.9864	3.0119
32	0.067725	0.26895	0.90742	2.1001
64	0.01764	0.073803	0.28277	0.93492
128	0.0044823	0.01921	0.076821	0.28622
256	0.0011279	0.0048839	0.020038	0.076984
512	0.00028274	0.0012284	0.0051259	0.020058
1024	7.077e-05	0.00030768	0.0012946	0.0051658


==> Data_v1/3D/ADI_DIMSIM3_3D_S_result.txt <==
100	9.8518e-07	0.00020256	0.6893
178	2.3459e-07	1.906e-05	0.34197
317	4.4826e-08	1.6191e-06	0.094
563	8.0886e-09	8.6896e-08	0.014627
1000	1.4342e-09	1.1463e-08	0.0016822


==> Data_v1/3D/ADI_DIMSIM3_3Dv2_result.txt <==
16	0.0025925	0.053754	0.29784	0.6604
32	0.00013545	0.0046309	0.072026	0.34364
64	7.9645e-06	0.00021681	0.0074888	0.083244
128	6.7671e-07	1.0083e-05	0.00036503	0.0098623
256	7.7959e-08	5.8165e-07	1.4455e-05	0.00062454
512	9.954e-09	4.8506e-08	6.5672e-07	2.4381e-05
1024	1.2826e-09	5.4655e-09	3.8107e-08	9.2485e-07


==> Data_v1/3D/ADI_DIMSIM4_3D_S_result.txt <==
100	7.809e-08	8.9524e-06	0.17309
178	8.0987e-09	4.4417e-07	0.086475
317	8.2978e-10	2.465e-08	0.017314
563	8.5054e-11	1.7177e-09	0.0011891
1000	8.6402e-12	1.5293e-10	5.2866e-05


==> Data_v1/3D/ADI_DIMSIM4_3D_result.txt <==
16	0.00077799	0.0089728	0.05191	0.12448
32	3.6063e-05	0.00065484	0.0073441	0.051049
64	1.3729e-06	2.9724e-05	0.00043677	0.0050403
128	6.4654e-08	8.2798e-07	2.0358e-05	0.00023389
256	3.7972e-09	2.6287e-08	6.5343e-07	1.0037e-05
512	2.4243e-10	1.1717e-09	1.418e-08	4.0091e-07
1024	1.5589e-11	6.8317e-11	4.3829e-10	1.0458e-08


==> Data_v1/3D/ADI_RK4_3D_result.txt <==
100	0.00014423	0.019398	7.2345
178	1.9963e-05	0.0047338	5.4047
317	2.4437e-06	0.0011295	3.179
563	2.7835e-07	0.00024878	1.2872
1000	3.01e-08	4.67e-05	0.33862


==> Data_v1/data.txt <==
16	0.071798	0.24582	0.64839	1.1813	1.6352	1.9336
32	0.019637	0.075105	0.25792	0.6719	1.2172	1.6797
64	0.0050929	0.020285	0.076947	0.26072	0.67985	1.2324
128	0.0012932	0.0052422	0.020623	0.076622	0.26041	0.68235
256	0.00032553	0.0013292	0.0053371	0.020401	0.075775	0.25957
512	8.1637e-05	0.00033422	0.0013584	0.005285	0.020033	0.075035
